MotionDreamer: One-to-Many Motion Synthesis with Localized Generative Masked Transformer

Generative masked transformers have demonstrated remarkable success across various content generation tasks, primarily due to their ability to effectively model large-scale dataset distributions with high consistency. However, in the animation domain, large datasets are not always available. Applying generative masked modeling to generate diverse instances from a single MoCap reference may lead to overfitting, a challenge that remains unexplored. In this work, we present MotionDreamer, a localized masked modeling paradigm designed to learn internal motion patterns from a given motion with arbitrary topology and duration. By embedding the given motion into quantized tokens with a novel distribution regularization method, MotionDreamer constructs a robust and informative codebook for local motion patterns. Moreover, a sliding window local attention is introduced in our masked transformer, enabling the generation of natural yet diverse animations that closely resemble the reference motion patterns. As demonstrated through comprehensive experiments, MotionDreamer outperforms the state-of-the-art methods that are typically GAN or Diffusion-based in both faithfulness and diversity. Thanks to the consistency and robustness of the quantization-based approach, MotionDreamer can also effectively perform downstream tasks such as temporal motion editing, \textcolor{update}{crowd animation}, and beat-aligned dance generation, all using a single reference motion. Visit our project page: https://motiondreamer.github.io/

==> comments.txt <==
Chuan's Comments
%----Sep 22, 2024
* Figure 1
    * 太多空白区域，最好是图的长度适应页宽
    * 时序表示的方向太垂直了，很多帧叠加在一起，看不清，可以稍微偏水平一些，可以把小人放大一些，这样能看得更清楚。
    * temporal dimension 用一个箭头表示就可以了，不需要多个

* Figure 2
    * 感觉形状，色调，字体什么的不是很高级，大小也不太统一，有的地方都是空着的，整体看起来比较杂乱。输入输出的motion sequence可以放大一些，会显得更好看。
    * 而且一般一张图整体形状需要规整一些，这些留白让整个图的形状奇奇怪怪.
    * (a), (b)需要有subcaption

细节要注意，比如(前需要有空格
    * 3.2.1 SLIDING WINDOW LOCAL ATTENTION(SWLA)
    * Line 214  local attention(SWLA) module

==> supp.txt <==
- computation of evaluation metrices
